Source Data for the Focus Area Maturity Model for API Management

We define API Management as an activity that enables organizations to design, publish and deploy their APIs for (external) developers to consume. API Management capabilities such as controlling API lifecycles, access and authentication to APIs, monitoring, throttling and analyzing API usage, as well as providing security and documentation. These capabilities are often implemented through an integrated platform. This data set describes the API Management Focus Area Maturity Model (API-m-FAMM). In a structured manner, this model aims to support organizations that expose their API(s) to third-party developers in their API management activities. Through a thorough Systematic Literature Review (SLR), 114 practices and 39 capabilities were collected. Subsequently, these practices and capabilities were categorized into 6 focus areas. Next, the practices and capabilities were analyzed and verified through inter-rater agreement and four validation sessions with all involved researchers. Then, the collection of practices and capabilities was verified by using information gathered from supplemental literature, online blog posts, websites, commercial API management platform documentation and third-party tooling. As a result, the initial body of practices and capabilities was narrowed down to 87 practices and 23 capabilities. These practices are described by a practice code, name, description, conditions for implementation, the role responsible for the practice, and the associated literature in which the practice was originally identified. Capabilities and focus areas are described by a code, description and, optionally, the associated literature in which it was originally identified. Using the API-m-FAMM, organizations may evaluate, improve upon and assess the degree of maturity their business processes regarding the topic of API management have.

==> capabilities-secoMM-2020-DiB.json <==
{
    "focusAreas": [
        {
            "capabilities": [
                {
                    "capabilityTitle": "Partner Promotion and Grooming", 
                    "practices": [
                        {
                            "capability": "Partner Promotion and Grooming", 
                            "citations": [
                                "van2010software"
                            ], 
                            "criteria": [
                                "The organization has a process to continuously scout for strategic partners."
                            ], 
                            "description": "Organizations must attract strategic partners who can be exemplary extenders in the ecosystem. Frequently, these have already been attracted in an earlier stage, as they may have been the ones to demand that the platform be opened in the first place.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.1.1", 
                            "practiceTitle": "Scout strategic partners", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Partner Promotion and Grooming", 
                            "citations": [
                                "van2014exploring", 
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "The organization has an associate model with model contracts.", 
                                "The associate model has several layers for the different target groups."
                            ], 
                            "description": "Organizations must create associate models with template contracts that enable different partners to achieve partnership status.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.1.2", 
                            "practiceTitle": "Partner relationship model", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Partner Promotion and Grooming", 
                            "citations": [
                                "van2014exploring", 
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "The organization must have a channel to approach partners.", 
                                "The organization must regularly use the channel to showcase partners."
                            ], 
                            "description": "Organizations can stimulate the community by regularly showing partners that other partners are successful. This can be done through regular channels, such as web sites, newsletters, partner events, and courses.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.1.3", 
                            "practiceTitle": "Partner training and showcasing", 
                            "responsible": "Partner and Community Managers"
                        }, 
                        {
                            "capability": "Partner Promotion and Grooming", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "jobber1989assessing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization has an associate model in place.", 
                                "The organization certifies partners in different categories.", 
                                "Certification results are publicly available.", 
                                "Partners carry and promote proof of certification."
                            ], 
                            "description": "The organization integratively certifies partners in different categories (developers, sales, support, consultancy, training, etc.)", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.1.4", 
                            "practiceTitle": "Certification", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Partner Promotion and Grooming", 
                            "citations": [
                                "jansen2014measuring", 
                                "monteith2014proposed", 
                                "DelftHealth2009", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "The organization has a partner monitoring tool in place.", 
                                "The organization uses the associate model to control and monitor partners."
                            ], 
                            "description": "The organization actively monitors the health of partners and takes action when the health does not suffice. Well functioning partners are supported, sometimes even financially. Poorly functioning partners are demoted.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.1.5", 
                            "practiceTitle": "Partner health analysis", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Partner Promotion and Grooming", 
                            "citations": [
                                "Baars2012", 
                                "Alves2016"
                            ], 
                            "criteria": [
                                "The organization provides consultants with support and training, and tightens relationships with them.", 
                                "The organization monitors partner service levels at customers."
                            ], 
                            "description": "The organization starts an informal consultancy partner program and outsources tasks to them. Also, the organization starts a training program and introduces consultant partner account managers.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.1.6", 
                            "practiceTitle": "Informal Consultancy Partner Support", 
                            "responsible": "Partner and Community Manager"
                        }, 
                        {
                            "capability": "Partner Promotion and Grooming", 
                            "citations": [
                                "Baars2012"
                            ], 
                            "criteria": [
                                "The organization has a definition for what makes a favorable partner.", 
                                "The organization excludes partners that misbehave."
                            ], 
                            "description": "The organization defines exclusion criteria for particular partners. Partners are excluded based on poor behavior or strategic positions in competing ecosystems.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.1.7", 
                            "practiceTitle": "Partner exclusion", 
                            "responsible": "Partner Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Partnership Management", 
                    "practices": [
                        {
                            "capability": "Partnership Management", 
                            "citations": [
                                "wuyts2005formation", 
                                "Baars2012"
                            ], 
                            "criteria": [
                                "The organization seeks stable and legalized partnership in order to avoid unexpected conflict with partners.", 
                                "The organization expects partners to perform to a certain degree and to meet the requirements."
                            ], 
                            "description": "The organization must reach an agreement with partners in terms of governing an informal partnership network. Moreover, the organization must draft procedures involved in acquiring new partners and defining the entry requirements a potential partner must meet.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.2.1", 
                            "practiceTitle": "Establish informal agreement with partners", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Partnership Management", 
                            "citations": [
                                "wuyts2005formation", 
                                "Baars2012"
                            ], 
                            "criteria": [
                                "The organization selects partners for collaboration and long-term cooperation.", 
                                "The organization filters and evaluates partners according to rules and regulations established in the contracts."
                            ], 
                            "description": "The organization must prepare sufficiently elaborated and carefully constructed contracts in order to attract high quality partners and to establish a vertical inter-firm authority relation that can subsequently guide behavior.  Also, the organization must set up rules and processes to which partners must adhere and to penalize or remove partners who fail to comply.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.2.2", 
                            "practiceTitle": "Partner contract", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Partnership Management", 
                            "citations": [
                                "wuyts2005formation", 
                                "Baars2012"
                            ], 
                            "criteria": [
                                "The organization must pro-actively design standards partnership contracts.", 
                                "The organization has a partner attraction funnel in place.", 
                                "The organization has partner policies in place."
                            ], 
                            "description": "The organization implements an associate model to sustain, manage, cluster, and expand their partner ecosystem and therefore the number of actors within this ecosystem. In the meanwhile, the organization must enable coordinated collaboration and governance, requiring legal contracts and a well thought out promotion program.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.2.3", 
                            "practiceTitle": "Implement an Associate Model", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Partnership Management", 
                            "citations": [
                                "wuyts2005formation", 
                                "Baars2012"
                            ], 
                            "criteria": [
                                "The organization has a partner management system.", 
                                "The organization automatically analyzes new partnership requests and assigns Partner Managers to new partners.", 
                                "The organization uses template contracts to rapidly generate partnership agreements, and provide licenses and API keys to partners."
                            ], 
                            "description": "The organization must develop partnerships with highly experienced and proven independent partners. The organization enables partners to rapidly become members through account managers. The organization minimizes effort for partners and the organization itself to be assigned as a new partner.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.2.6", 
                            "practiceTitle": "Implement advanced associate model", 
                            "responsible": "Partner Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Consulting Partner Support", 
                    "practices": [
                        {
                            "capability": "Consulting Partner Support", 
                            "citations": [
                                "mandviwalla2015achieving", 
                                "petersen2018choosing"
                            ], 
                            "criteria": [
                                "The organization actively attracts start-ups through start-up contests and hackathons."
                            ], 
                            "description": "The organization actively includes start-ups and tries to attract them to the ecosystem by providing new opportunities. Furthermore, the organization uses incubators, start-up funds, and universities to attract new start-ups.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.3.2", 
                            "practiceTitle": "Involve Start-ups", 
                            "responsible": "Partner and Community Manager"
                        }, 
                        {
                            "capability": "Consulting Partner Support", 
                            "citations": [
                                "mandviwalla2015achieving"
                            ], 
                            "criteria": [
                                "The organization actively starts company academy and highly value talent.", 
                                "The organization pro-actively train, certify and enable consultants to do projects with customers."
                            ], 
                            "description": "The organization must train consultants to do configuration and customization on the platform and keep track of the progress of certified engineers.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.3.3", 
                            "practiceTitle": "Consultancy Training", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Consulting Partner Support", 
                            "citations": [], 
                            "criteria": [
                                "The organization establishes a complete training program for consultants and provides them with certification.", 
                                "A record is kept of all certified professionals"
                            ], 
                            "description": "The organization must certify third-party consultants. Their certification means that they are allowed to work on the platform at the customer.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.3.5", 
                            "practiceTitle": "Consultant certification", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Consulting Partner Support", 
                            "citations": [
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "The organization surrounds itself with certified consultants.", 
                                "The organization values talents and enables consultants to do projects with customers.", 
                                "The organization organizes events for consultants."
                            ], 
                            "description": "The organization must provide opportunities for consultants to exchange ideas and experiences and therefore enhances consultant professional knowledge and capabilities. The organization must organize events and meetups for consultants in order to form a healthy and positive ecosystem.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.3.6", 
                            "practiceTitle": "Organize consultant events", 
                            "responsible": "Partner Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Connect Customers and Partners", 
                    "practices": [
                        {
                            "capability": "Connect Customers and Partners", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring"
                            ], 
                            "criteria": [
                                "The organization sets up a partner management system and customer relationship management system.", 
                                "The organization values partners above new customers.", 
                                "The organization directs new customers to partners.", 
                                "The organization informally measures partner performance with customers."
                            ], 
                            "description": "The organization must connect and direct customers to partners according to customers' needs and requirements. The organization helps to decide which appropriate and sufficient partners should the customers be assigned to.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.4.1", 
                            "practiceTitle": "Direct customers to partners", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Connect Customers and Partners", 
                            "citations": [
                                "van2014exploring", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization opens up the partner management system and track partners accordingly.", 
                                "The organization completes the partner profiles and improves the partner index and the system."
                            ], 
                            "description": "The organization must create a partner index, such as one web site where all partners can be found in particular domains or with particular solutions. Specifically, the organization must design different domains for different partner portal pages.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.4.3", 
                            "practiceTitle": "Create a partner index", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Connect Customers and Partners", 
                            "citations": [
                                "jansen2014measuring", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization sets up ticketing system and track the life cycle of the tickets.", 
                                "The organization responses to the customers in time and provide satisfying solutions."
                            ], 
                            "description": "The organization must set customer service standards with Service Level Agreements (SLAs) in ticketing system. And the organization must make sure customers always receive timely responses and all the requirement from customers will be recorded in the ticketing system with tracking and feedback. The organization also monitors the response time of partners, if they are direct contact points.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.4.4", 
                            "practiceTitle": "Provide ticketing system", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Connect Customers and Partners", 
                            "citations": [
                                "van2014exploring", 
                                "ceccagnoli2011co", 
                                "jansen2014measuring"
                            ], 
                            "criteria": [
                                "The organization actively collects customer data and connects customers to partners."
                            ], 
                            "description": "The organization must be able to access critical customer data including key contacts, communication history, and more. And the organization must have insights about how to engage with them to deals they're involved in. Moreover, the organization must direct partners to customers by offering customer contact data.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.4.5", 
                            "practiceTitle": "Provide customer contact data to partners", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Connect Customers and Partners", 
                            "citations": [
                                "van2014exploring", 
                                "jansen2014measuring"
                            ], 
                            "criteria": [
                                "The organization manages the customer configurations and provides partners with configuration information."
                            ], 
                            "description": "The organization must help customers to store their system configurations. The organization shares the configurations with partners and revokes their rights and knowledge when the customer switches to another partner.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.4.7", 
                            "practiceTitle": "Share customer configurations", 
                            "responsible": "Partner Manager and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Marketing and Sales", 
                    "practices": [
                        {
                            "capability": "Marketing and Sales", 
                            "citations": [
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "The organization starts to establish partner and customer relationship management mechanism."
                            ], 
                            "description": "The organization must focus on the need from partners and customers, and the relationship between partners and customers. Furthermore, the organization must value the need of customer and partner relationship management. The organization treats partners with the same or higher priority.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.5.1", 
                            "practiceTitle": "Partner and customer focus", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Marketing and Sales", 
                            "citations": [
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization does collaborative sales with partners.", 
                                "The organization does marketing together and shares press kits with partners."
                            ], 
                            "description": "The organization collaboratively attempts to attract new customers with partners. This ensures that the customer trusts the partner and creates loyalty from the partner to the platform.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.5.4", 
                            "practiceTitle": "Co-acquisition", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Marketing and Sales", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization has a partner management system with a fulfillment module.", 
                                "The organization has a partnership model with reseller fees and incentives."
                            ], 
                            "description": "The organization shares revenue with partners. When the platform is sold by a partner, the partner receives a share of that revenue, for a limited amount of time.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.5.5", 
                            "practiceTitle": "Revenue sharing", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Marketing and Sales", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "Partners get an equal or larger say in the platform's development than customers."
                            ], 
                            "description": "The organization is shifting its focus from its core customer group to its core partner groups. Increasingly, partners get more say in the way in which the platform and its enabling business models develop.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.5.6", 
                            "practiceTitle": "Partner focus", 
                            "responsible": "Partner Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Training", 
                    "practices": [
                        {
                            "capability": "Training", 
                            "citations": [
                                "Baars2012"
                            ], 
                            "criteria": [
                                "The organization creates simple guides for creating an extension.", 
                                "The organization starts to form training programs."
                            ], 
                            "description": "The organization must set up simple guidance for the start of building extensions. These guides explain how to set up the platform, how one can start developing, and how one can deliver the extension to customers.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.6.2", 
                            "practiceTitle": "Simple getting started guides", 
                            "responsible": "Partner Manager and CTO"
                        }, 
                        {
                            "capability": "Training", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization values talents and intents to cultivate talents within the organization for the purpose of loyalty.", 
                                "The organization starts establishing company academy and certifying developers and consultants.", 
                                "The organization also certifies organizations based on the amount of training their employees have had."
                            ], 
                            "description": "The organization must value highly of employee training and create a professional training organizations, such as company academy. Also, the organization must set requirement for employees to get training for promotion. In addition, the organization must train specific types of staff, including domain specialists, technical or business consultants and sales partners.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.6.3", 
                            "practiceTitle": "Create a professional training organization", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Training", 
                            "citations": [
                                "Baars2012"
                            ], 
                            "criteria": [
                                "The organization improves the training program by adding certified approval.", 
                                "The organization values talents and thinks of employees' future career path."
                            ], 
                            "description": "The organization must approve the outcome of professional employee training program. And therefore, the organization must provide either internal or external certification based on training.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.6.4", 
                            "practiceTitle": "Certification based on training", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Training", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "A record is kept of all certified professionals, including their employers."
                            ], 
                            "description": "The organization maintains a record of all certified professionals working at partners in the ecosystem. Their data is kept up to date, so that when particular knowledge is needed in a region, the platform provider can supply potential candidates.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.6.6", 
                            "practiceTitle": "Partner employee management", 
                            "responsible": "Partner Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Sales Partner Support", 
                    "practices": [
                        {
                            "capability": "Sales Partner Support", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization prepares sales support packages.", 
                                "The organization tries to improve sales success rates for partners."
                            ], 
                            "description": "The organization actively prepares sales packages for partners. Furthermore, the organization does collaborative sales meetings, helps partners to stimulate start-ups and selects preferred consultancy partners.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.7.1", 
                            "practiceTitle": "Informal sales partner support", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Sales Partner Support", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization has a formal incentive scheme and partnership program.", 
                                "The organization certifies sales partners."
                            ], 
                            "description": "The organization must provide partners with sales support, send leads to partners and start sales training. Partner employees that are trained are certified.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.7.3", 
                            "practiceTitle": "Certify sales partners", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Sales Partner Support", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization sorts specialists according to different domains and realizes the significance of market-specific sales."
                            ], 
                            "description": "The organization must assign particular sales experts and others to specific domains. In the meanwhile, the organization must collect and share data about domains to create market-specific sales groups.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.7.4", 
                            "practiceTitle": "Create market-specific sales groups", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Sales Partner Support", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization builds complete sales organism to attract high-quality partners."
                            ], 
                            "description": "The organization must organize local sales events, such as sales groups workshop. Moreover, the organization must gather sales to participant sales events for communication and idea-exchange.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.7.5", 
                            "practiceTitle": "Organize local sales events", 
                            "responsible": "Partner and community Manager"
                        }, 
                        {
                            "capability": "Sales Partner Support", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization establishes standard to evaluate partners performance and rates them in order to sort out valuable and less desirable partners.", 
                                "The organization organizes partner award events."
                            ], 
                            "description": "The organization must value the performance of partners and thus must award partners who have performed well in the collaboration and cooperation. In the meanwhile, the organization must rate partners according to their performance and filter out those who have performed poorly. The partner awards are a wonderful opportunity for international publicity on the achievements of partners.", 
                            "focusArea": "Associate Models", 
                            "practiceCode": "1.7.7", 
                            "practiceTitle": "Partner awards", 
                            "responsible": "Partner Manager"
                        }
                    ]
                }
            ], 
            "focusAreaTitle": "Associate Models"
        }, 
        {
            "capabilities": [
                {
                    "capabilityTitle": "App testing", 
                    "practices": [
                        {
                            "capability": "App testing", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "The organization provides partners with testing methods and evaluate testing tools."
                            ], 
                            "description": "The organization tests extensions informally for partners. Also the organization supports developers in creating their own tests and must provide partners with exemplary testing methods.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.1.1", 
                            "practiceTitle": "Informal tests extensions for partners", 
                            "responsible": "Partner and Quality manager"
                        }, 
                        {
                            "capability": "App testing", 
                            "citations": [
                                "jansen2013defining", 
                                "vanAngeren2016Analyzing", 
                                "mcdonnell2013empirical", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "The organization provides partners with established testing practices and has a discussion about requesting test scripts for certification."
                            ], 
                            "description": "The organization must provide extension developers with procedures and tools for extension testing, and typical test scenarios. Moreover, the organization must ask developers to submit their test cases for extension certification.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.1.2", 
                            "practiceTitle": "Create extension/app test procedure", 
                            "responsible": "Quality Manager"
                        }, 
                        {
                            "capability": "App testing", 
                            "citations": [
                                "jansen2013defining", 
                                "vanAngeren2016Analyzing", 
                                "mcdonnell2013empirical"
                            ], 
                            "criteria": [
                                "A test environment is built that pre-tests extensions before they can be released to customers."
                            ], 
                            "description": "The extensions delivered by extenders are tested in a binary manner, i.e., the source code is not checked. These binary checks can range from simple (has the extension been updated and have only a couple of bytes been changed?) to extensive black box testing.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.1.4", 
                            "practiceTitle": "Binary application test procedure", 
                            "responsible": "Quality Manager"
                        }, 
                        {
                            "capability": "App testing", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization has well structured guidance for self-test.", 
                                "The organization has back-end support for partners to solve problems."
                            ], 
                            "description": "The organization must provide partners with guidance and procedures to perform self-test. Moreover, the organization must offer assistance when partners run into problems or barriers when doing self-test.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.1.5", 
                            "practiceTitle": "Allow extenders to self-test", 
                            "responsible": "Quality manager"
                        }, 
                        {
                            "capability": "App testing", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization has a system that can receive and automate test scripts.", 
                                "The organization has an infrastructure to test extensions."
                            ], 
                            "description": "Partners deliver the extension to the organization with tests, to show that they have sufficient coverage and that the extension is well tested.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.1.7", 
                            "practiceTitle": "Partners submit tests with App", 
                            "responsible": "Quality manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "App Testing", 
                    "practices": [
                        {
                            "capability": "App Testing", 
                            "citations": [
                                "bosch2010integration", 
                                "anvaari2010evaluating", 
                                "jansen2013defining"
                            ], 
                            "criteria": [
                                "The test manager approves of test procedures for extension developers.", 
                                "Tool support is provided to enable extension developers to test their extensions (semi-)automatically."
                            ], 
                            "description": "\\EPDescription{The organization must provide extension developers with procedures and tools for extension testing. Also, the organization must provide typical textual test scenarios and may ask developers to submit their test cases for future extension certification. The test procedures are deeply rooted in the quality management process for the platform and provide developers with insight into the qualities that the keystone values.}", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.1.3", 
                            "practiceTitle": "Share AppTest procedures", 
                            "responsible": "Quality manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Application Quality", 
                    "practices": [
                        {
                            "capability": "Application Quality", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization provides quality guidelines to partners."
                            ], 
                            "description": "The organization must help partners to guarantee the application quality and support partners to avoid or solve potential quality issues. Moreover, the organization must form special groups or support teams.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.2.1", 
                            "practiceTitle": "Support partners with quality", 
                            "responsible": "Quality manager"
                        }, 
                        {
                            "capability": "Application Quality", 
                            "citations": [
                                "payer2010control", 
                                "backes2014android"
                            ], 
                            "criteria": [
                                "The organization relies on the platform as the core in a way as a database or user interface are considered core components to the architecture.", 
                                "The organization wants to fully test the performance of the platform."
                            ], 
                            "description": "The organization must establish an environmental platform sandbox that developers can use to simulate the features and characteristics of the production environment. Moreover, the organization must create simulated responses from the applications relying on the platform and test the applications' reaction.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.2.3", 
                            "practiceTitle": "Platform sandbox", 
                            "responsible": "CTO and Product Manager"
                        }, 
                        {
                            "capability": "Application Quality", 
                            "citations": [
                                "payer2010control", 
                                "backes2014android"
                            ], 
                            "criteria": [
                                "The organization test drives extensions and reports quality issues back to the developers."
                            ], 
                            "description": "The organization must identify quality issues in extensions and the platform and report these back to the extension developers.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.2.4", 
                            "practiceTitle": "Detect quality issues", 
                            "responsible": "Quality and Community Managers"
                        }, 
                        {
                            "capability": "Application Quality", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization targets to fully engage partners in the development process.", 
                                "The organization collaborates with partners closely and aims to form a healthy and trustworthy relationship."
                            ], 
                            "description": "The organization must share issues detected in the platform. In addition, the organization must give partners visibility into the work stream and restrict visibility of issues within a project.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.2.5", 
                            "practiceTitle": "Share issues with partners", 
                            "responsible": "Quality and Community Managers"
                        }, 
                        {
                            "capability": "Application Quality", 
                            "citations": [
                                "van2011power"
                            ], 
                            "criteria": [
                                "The organization provides partners with dashboards and reports about how the extension performs in the field.", 
                                "Error and crash reports are sent to the extension developer."
                            ], 
                            "description": "The organization provides extension developers with knowledge of how the extension performs in the field.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.2.7", 
                            "practiceTitle": "Create operation knowledge portals", 
                            "responsible": "Quality Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Developer Relationships", 
                    "practices": [
                        {
                            "capability": "Developer Relationships", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "ceccagnoli2011co", 
                                "roberts2006understanding"
                            ], 
                            "criteria": [
                                "The organization maintains informal contacts with developers."
                            ], 
                            "description": "The organization maintains informal contacts with developers and can contact them directly if needed. The partner and the platform provider collaborate closely to deliver the platform and its extensions.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.3.1", 
                            "practiceTitle": "Informal contacts", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Developer Relationships", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "o2007emergence"
                            ], 
                            "criteria": [
                                "The organization organizes events for developers and after the discussion or idea exchange, developers provide insight and feedback for innovation."
                            ], 
                            "description": "The organization creates opportunities for developers to exchange information, for instance by organizing developer meetups.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.3.2", 
                            "practiceTitle": "Developer meet-ups are organized", 
                            "responsible": "Community and Partner Manager"
                        }, 
                        {
                            "capability": "Developer Relationships", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization measures developers satisfaction and coordinates the channels for developers to provide feedback."
                            ], 
                            "description": "The organization must establish ways and methods for feedback from developers in order to help with decision-making and influences product roadmap. Moreover, the organization must utilize the feedback to provide developers with the requirements they want.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.3.3", 
                            "practiceTitle": "Feedback channels are coordinated", 
                            "responsible": "Community and Product Managers"
                        }, 
                        {
                            "capability": "Developer Relationships", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "roberts2006understanding"
                            ], 
                            "criteria": [
                                "There are forums, besides meetings, where developers can interact."
                            ], 
                            "description": "The organization creates opportunities for developers to exchange information, discusses new releases and features of the platform, and presents innovation technology road map for the organization. Developers interact about the latest features and provide insight into their usage scenarios.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.3.4", 
                            "practiceTitle": "Developer interaction is supported", 
                            "responsible": "Community and Quality managers"
                        }, 
                        {
                            "capability": "Developer Relationships", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co", 
                                "PRinciples2018", 
                                "ke2011effects"
                            ], 
                            "criteria": [
                                "The organization has long-term cooperation and collaboration with partners.", 
                                "The organization provides a channel, such as an on-line forum, for partners to support each other."
                            ], 
                            "description": "The organization must establish a mechanism for partners to seek help from other partners. In other words, the organization must form a community or channel a method for partners to exchange knowledge and to offer help freely.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.3.6", 
                            "practiceTitle": "Partners help partners", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Developer Relationships", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "manikas2012software", 
                                "ke2011effects"
                            ], 
                            "criteria": [
                                "The organization encourages developers to develop or add components to the platform."
                            ], 
                            "description": "The organization creates opportunities for developers to contribute to each other's software, for instance by providing development tools and supportive libraries. The organization must allow developers to interact with each other and to contribute within the community.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.3.7", 
                            "practiceTitle": "Developers can contribute to other developers", 
                            "responsible": "CTO and Community Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Development Process automation", 
                    "practices": [
                        {
                            "capability": "Development Process automation", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic"
                            ], 
                            "criteria": [
                                "The organization monitors the process and decreases the number of steps."
                            ], 
                            "description": "The organization must provide easy download, install and upgrades for SDK. The organization optimizes the `time to first hello world' actively, ideally under 15 minutes.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.4.2", 
                            "practiceTitle": "Quick install for SDK", 
                            "responsible": "Release Manager"
                        }, 
                        {
                            "capability": "Development Process automation", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization uses separate software to control the execution of platform tests."
                            ], 
                            "description": "The organization must automate repetitive but necessary tasks in a formalized testing process, or perform additional testing that would be difficult to do manually. Test automation is critical for continuous delivery and continuous testing.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.4.4", 
                            "practiceTitle": "Automated testing", 
                            "responsible": "Test and Release Managers"
                        }, 
                        {
                            "capability": "Development Process automation", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic", 
                                "van2011power", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "The organization delivers support tools for the IDE that partners use."
                            ], 
                            "description": "The organization delivers IDE extensions to make development easier. These extensions can range from simple SDKs, tool tips, and even complete new IDEs to integrate all the features from a particular platform.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.4.5", 
                            "practiceTitle": "IDE extensions", 
                            "responsible": "Release Managers"
                        }, 
                        {
                            "capability": "Development Process automation", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic", 
                                "van2011power"
                            ], 
                            "criteria": [
                                "The organization helps to provide a combination of automation, environment modeling and work-flow management capabilities.", 
                                "The organization helps to deliver software rapidly, reliably and responsibly."
                            ], 
                            "description": "The organization must combine the capabilities of deployment automation, environment management and modeling, and release coordination. Moreover, the organization must package, deploy, and update an application from development, across various environment, and to production.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.4.6", 
                            "practiceTitle": "Automated releasing", 
                            "responsible": "Release manager and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Development Support", 
                    "practices": [
                        {
                            "capability": "Development Support", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization has informal contacts to extension developers."
                            ], 
                            "description": "The organization provides extension developers with informal support, mostly through uncoordinated communication channels.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.5.1", 
                            "practiceTitle": "Informal development partner support", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Development Support", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "van2011power"
                            ], 
                            "criteria": [
                                "The organization hires developers that support the partners only."
                            ], 
                            "description": "There are dedicated partner engineers who support extension developers with their problems. These partner engineers collaborate with partners and occasionally visit the partner.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.5.2", 
                            "practiceTitle": "Dedicated engineers", 
                            "responsible": "CTO"
                        }, 
                        {
                            "capability": "Development Support", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization actively seeks feedback from partners and provide relevant information for partners.", 
                                "The organization pro-actively establishes knowledge infrastructure for partners in order to get better feedback and consequently build better cooperation with partners."
                            ], 
                            "description": "The organization must provide partners with knowledge database for frequently asked questions, ticket system, developer community or forum, requirements infrastructure, and road maps. Also, the organization must allow partners to rate whether the content is useful or not.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.5.3", 
                            "practiceTitle": "Knowledge infrastructure for partners", 
                            "responsible": "Partner Manager and CTO"
                        }, 
                        {
                            "capability": "Development Support", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring"
                            ], 
                            "criteria": [
                                "The organization wants to provide with consistent service.", 
                                "The organization wants to track all relevant data over time, allowing support teams to learn and improve the support they provide."
                            ], 
                            "description": "The organization must take incoming requests for support and automatically generates a service ticket. Also, the organization must provide with a consistent ticket, making ticket management much easier to quickly solve the issue to their satisfaction.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.5.4", 
                            "practiceTitle": "Ticketing systems", 
                            "responsible": "CTO and Quality Manager"
                        }, 
                        {
                            "capability": "Development Support", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co", 
                                "mandviwalla2015achieving", 
                                "SpmToSplam2013"
                            ], 
                            "criteria": [
                                "The organization enables cross-functional teams to collaborate in the roadmapping process.", 
                                "The organization shares planning information with suppliers and partners to support open innovation."
                            ], 
                            "description": "The organization performs collaborative road mapping and delegates features to partners. When feature conflicts arise, the organization contacts the partner and attempts to find a solution.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.5.5", 
                            "practiceTitle": "Collaborative road mapping", 
                            "responsible": "Partner Manager and CTO"
                        }, 
                        {
                            "capability": "Development Support", 
                            "citations": [
                                "mandviwalla2015achieving", 
                                "petersen2018choosing"
                            ], 
                            "criteria": [
                                "The organization delegates features to extension developers and partner."
                            ], 
                            "description": "The organization must adapt a collaborative development model to identify possibilities for collaborations with partners. If possible, the platform developer delegates work to the partners.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.5.6", 
                            "practiceTitle": "Collaborative development", 
                            "responsible": "Community Manager and CTO"
                        }, 
                        {
                            "capability": "Development Support", 
                            "citations": [
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "The platform enables third parties to create their own ecosystems around their extension.", 
                                "The organization legally allows new ecosystems to bloom around its technology."
                            ], 
                            "description": "The organizations enables partners to create their own ecosystems, such as the Games Workshops of the Steam platform or the GreaseMonkey script ecosystem around Firefox.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.5.7", 
                            "practiceTitle": "Facilitate ecosystem of ecosystems", 
                            "responsible": "Community Manager and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Requirements Sharing", 
                    "practices": [
                        {
                            "capability": "Requirements Sharing", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "Partners receive notice about new requirements and platform plans."
                            ], 
                            "description": "The organization provides informal transparency into the requirements for the platform, and its road map.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.6.1", 
                            "practiceTitle": "Informal transparency", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Requirements Sharing", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "The organization implements a requirements management tool and uses its communication channels to communicate requirements with developers."
                            ], 
                            "description": "The organization must direct all traffic for requirements and make formal communications policy for requirements.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.6.2", 
                            "practiceTitle": "Formal communications policy for requirements", 
                            "responsible": "Release and Product Managers"
                        }, 
                        {
                            "capability": "Requirements Sharing", 
                            "citations": [
                                "van2011power", 
                                "mcdonnell2013empirical", 
                                "roman2003dynamic"
                            ], 
                            "criteria": [
                                "The organization helps to guide partners in requirement participation ."
                            ], 
                            "description": "The organization must provide partners with access rights to the insight of requirements management according to roles. Moreover, the organization must share requirements with appropriate partners and collect partner's high-priority requirements.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.6.3", 
                            "practiceTitle": "Provide Requirements Infrastructure", 
                            "responsible": "Release Manager and CTO"
                        }, 
                        {
                            "capability": "Requirements Sharing", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co", 
                                "groen2017crowd"
                            ], 
                            "criteria": [
                                "The organization gives partners a voice in prioritization and in requirements.", 
                                "The organization provides partners with insight into requirements rejection and acceptance."
                            ], 
                            "description": "The organization must make requirements database open to partners, in order to allow partners to participate in requirements engineering. Furthermore, the organization must inform partners with their roles in requirement portal.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.6.4", 
                            "practiceTitle": "Partner plays part in requirements portal", 
                            "responsible": "Release and Product Managers"
                        }, 
                        {
                            "capability": "Requirements Sharing", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "Partners provide feedback on the road map.", 
                                "Tools are made available that enable a partner to vote up or down features."
                            ], 
                            "description": "Partners provide their input in the prioritization of features on the road map. Partners provide feedback and expect feedback on their feedback.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.6.5", 
                            "practiceTitle": "Partners support prioritization", 
                            "responsible": "Release and Product Managers"
                        }, 
                        {
                            "capability": "Requirements Sharing", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co", 
                                "mandviwalla2015achieving", 
                                "petersen2018choosing", 
                                "groen2017crowd"
                            ], 
                            "criteria": [
                                "The organization sees partners as co-developers."
                            ], 
                            "description": "The organization must initiate and support partners to pick up requirements as co-developers using strategies that developed an infrastructure for continuous improvement and inquiry. Moreover, the organization must support and nurture co-developers' capacities individually and as a community of learners to help them work effectively.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.6.7", 
                            "practiceTitle": "Partners pick up requirements as co-developers", 
                            "responsible": "Product Manager and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Roadmapping", 
                    "practices": [
                        {
                            "capability": "Roadmapping", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software", 
                                "SpmToSplam2013"
                            ], 
                            "criteria": [
                                "The road map is shared with extension developers."
                            ], 
                            "description": "The organization must provide partners with insight into the short term road map for the platform.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.7.2", 
                            "practiceTitle": "Open road map of the platform for developers", 
                            "responsible": "Community, Release and Product Managers"
                        }, 
                        {
                            "capability": "Roadmapping", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co", 
                                "SpmToSplam2013"
                            ], 
                            "criteria": [
                                "Road map creating includes an inventory of the types of extensions that are disabled and enabled by changes in the feature set.", 
                                "Extension developers are contacted before major changes to the platform.", 
                                "Every potential new feature is first evaluated within the ecosystem: has this already been built by one of our main partners?"
                            ], 
                            "description": "Increasingly, the organization behind the platform is taking into account partner extensions when creating the road map. When deciding to cut major features from a platform, the key partners using the feature are contacted.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.7.5", 
                            "practiceTitle": "Partner extensions taken into account", 
                            "responsible": "Product and Community Managers"
                        }, 
                        {
                            "capability": "Roadmapping", 
                            "citations": [
                                "garcia1997fundamentals", 
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization creates a combined road map to offer competitive features collaboratively with partners."
                            ], 
                            "description": "The organization collaborates with partners and includes their requirements and road maps on the platform road map. In this way, road maps can be synchronized.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.7.6", 
                            "practiceTitle": "Partner extensions part of strategic road map", 
                            "responsible": "Partner and Release Managers and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Developer Monitoring", 
                    "practices": [
                        {
                            "capability": "Developer Monitoring", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization must ask developers about their goals and needs."
                            ], 
                            "description": "The organization monitors developers, observing their behavior, either in an IDE or by organizing informal sessions for developers.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.8.1", 
                            "practiceTitle": "Informal monitoring of developers", 
                            "responsible": "Quality Manager and CTO"
                        }, 
                        {
                            "capability": "Developer Monitoring", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization organizes dev-sessions and hackathons.", 
                                "The organization talks to developers and their bosses on site."
                            ], 
                            "description": "The organization monitors developers for their motives and to keep up to date on market developments. The organization focuses on finding out about the usage scenarios, to make sure that the platform adds value for the partners.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.8.2", 
                            "practiceTitle": "Monitor developers and their motives", 
                            "responsible": "Community and Product Managers"
                        }, 
                        {
                            "capability": "Developer Monitoring", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization constantly checks on developers and monitors their journey towards their achievements.", 
                                "The organization constantly ask developers to blog about their experiences and performs developer surveys."
                            ], 
                            "description": "The organization must pay attention to the need from developers by checking question on platforms, such StackOverflow and developer fora, talking to developers and performing surveys. Moreover, the organization must ask developers to write developer blogs and document what developers need and wants in order to track their motives and need.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.8.4", 
                            "practiceTitle": "Document feedback from developers", 
                            "responsible": "Quality, Community,and Product Managers"
                        }, 
                        {
                            "capability": "Developer Monitoring", 
                            "citations": [
                                "van2011power", 
                                "pierre2001globule"
                            ], 
                            "criteria": [
                                "The organization collects developer requirements and adjusts documentation accordingly."
                            ], 
                            "description": "The organization must keep track on developers' knowledge requirements and adjust documentation accordingly once demands change.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.8.5", 
                            "practiceTitle": "Adjust documentation according to demands", 
                            "responsible": "Quality Manager"
                        }, 
                        {
                            "capability": "Developer Monitoring", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic"
                            ], 
                            "criteria": [
                                "The organization collects software operation knowledge.", 
                                "The organization collects software operation knowledge on developer behavior.", 
                                "The organization analyzes and acts upon this knowledge by improving manuals and code."
                            ], 
                            "description": "Developer behavior is watched closely by monitoring developer behavior in different settings. Data is collected on how developers build software extensions, where they experience problems, and what mistakes they make. The data is typically collected automatically, although it is also common that development methods are evaluated at Hackathons and developer meetings.", 
                            "focusArea": "Software Development Governance", 
                            "practiceCode": "2.8.6", 
                            "practiceTitle": "Study developer behavior through SOK", 
                            "responsible": "Quality and Product managers"
                        }
                    ]
                }
            ], 
            "focusAreaTitle": "Software Development Governance"
        }, 
        {
            "capabilities": [
                {
                    "capabilityTitle": "Software Development Governance", 
                    "practices": [
                        {
                            "capability": "Software Development Governance", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic"
                            ], 
                            "criteria": [
                                "The organization collects software operation knowledge from the IDE used by its extenders."
                            ], 
                            "description": "Data is collected on the developer's behavior through the IDE. This is especially easy when the IDE is cloud based and hosted by the platform provider.", 
                            "focusArea": "Developer Monitoring", 
                            "practiceCode": "2.8.7", 
                            "practiceTitle": "Use automatic data collection from IDE", 
                            "responsible": "Quality and Product managers"
                        }
                    ]
                }
            ], 
            "focusAreaTitle": "Developer Monitoring"
        }, 
        {
            "capabilities": [
                {
                    "capabilityTitle": "app stores, Extension Markets", 
                    "practices": [
                        {
                            "capability": "app stores, Extension Markets", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "An informal extension list is kept."
                            ], 
                            "description": "The organization maintains an informal list of extensions created by extenders. The list is informal and is usually updated by hand.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.1.1", 
                            "practiceTitle": "Internal extensions list", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "app stores, Extension Markets", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization creates a list of extension with links to partners and uses it for demo purposes to win over extenders."
                            ], 
                            "description": "The organization maintains a list of extensions in the run up to an app store or app delivery platform and publishes the list to outsiders. In the mean time, the organization must consider quality rating from customers and develop mechanism for approving extensions into the list.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.1.3", 
                            "practiceTitle": "List of extensions", 
                            "responsible": "Community and Partner Manager"
                        }, 
                        {
                            "capability": "app stores, Extension Markets", 
                            "citations": [
                                "jansen2013defining"
                            ], 
                            "criteria": [
                                "The organization allows developers to sell and distribute their products to actors within one or more multi-sided software platform ecosystems."
                            ], 
                            "description": "The organization creates marketplaces for applications that are available for download and purchase. These are presented through a market mechanism, such as an app store.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.1.5", 
                            "practiceTitle": "App Store", 
                            "responsible": "Release and Product Managers and CTO"
                        }, 
                        {
                            "capability": "app stores, Extension Markets", 
                            "citations": [
                                "kratzke2015microservices"
                            ], 
                            "criteria": [
                                "The organization builds applications as suites of services.", 
                                "Third party services are adopted in the ecosystem through an orchestration framework."
                            ], 
                            "description": "The organization designs software applications as suites of small independently deployable services, each running in its own process and communicating with lightweight mechanisms, to enable scalable architectures. Also, the organization must build these services around business capabilities.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.1.6", 
                            "practiceTitle": "Microservice architecture", 
                            "responsible": "Chief Architect"
                        }, 
                        {
                            "capability": "app stores, Extension Markets", 
                            "citations": [
                                "roman2003dynamic", 
                                "ZheruiYang2017"
                            ], 
                            "criteria": [
                                "The organization provides an architecture with pre-defined interfaces that enables automated app composition.", 
                                "Based on customer problems, new compositions are created by an intelligent extension or automated service composer."
                            ], 
                            "description": "The organization must define an application as being dependent on another application, such as middleware or a plug-in. Also, the organization includes mechanisms to orchestrate the interaction among applications and therefore provides functionality to program the behavior of the active space. When all mechanisms are in place, apps can self-select dependent extensions, to dynamically create new solutions", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.1.7", 
                            "practiceTitle": "Dynamic app composition", 
                            "responsible": "Chief Architect and Product Managers and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Application Format and Delivery", 
                    "practices": [
                        {
                            "capability": "Application Format and Delivery", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "Extensions can easily be integrated, but require manual work."
                            ], 
                            "description": "Components and extensions are installed, but manually. Considerable work is involved in integrating the extension, sometimes requiring glue code to make it work.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.2.2", 
                            "practiceTitle": "Integrative components, manual installation", 
                            "responsible": "Chief Architect and Release and Product Managers and CTO"
                        }, 
                        {
                            "capability": "Application Format and Delivery", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic"
                            ], 
                            "criteria": [
                                "Extensions can be installed with one click, similar to apps."
                            ], 
                            "description": "Extensions can be installed without complicated installation procedures. Extensions are typically made available through an app store or App Index. The delivery mechanism has been perfected to manage the extension as a separately managed component to the platform.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.2.4", 
                            "practiceTitle": "One-click install of integration", 
                            "responsible": "Chief Architect and Release and Product Managers and CTO"
                        }, 
                        {
                            "capability": "Application Format and Delivery", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic", 
                                "jansen2013defining", 
                                "vanAngeren2016Analyzing", 
                                "mcdonnell2013empirical"
                            ], 
                            "criteria": [
                                "Applications can be installed automatically, for instance using a dependency mechanism."
                            ], 
                            "description": "Software extensions can be installed without interference of a partner or the platform owner. Customers install the applications when they need them and can delete them independently.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.2.5", 
                            "practiceTitle": "On-demand applications", 
                            "responsible": "Chief Architect and Release and Product Managers and CTO"
                        }, 
                        {
                            "capability": "Application Format and Delivery", 
                            "citations": [
                                "jansen2013defining", 
                                "vanAngeren2016Analyzing", 
                                "mcdonnell2013empirical"
                            ], 
                            "criteria": [
                                "The platform enables the extension of existing applications."
                            ], 
                            "description": "The organization allows applications that themselves can be adapted by third parties. Furthermore, the platform enables new extension architectures to be developed on top of it.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.2.6", 
                            "practiceTitle": "Extendable applications", 
                            "responsible": "Chief Architect and Release and Product Managers and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Approval Process", 
                    "practices": [
                        {
                            "capability": "Approval Process", 
                            "citations": [
                                "ceccagnoli2011co", 
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "There exists a series of guidelines on what to do when a new extension is delivered."
                            ], 
                            "description": "Extensions are informally approved through an internal approval procedure.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.3.2", 
                            "practiceTitle": "Informal approval process of extensions", 
                            "responsible": "Quality and Product Managers and CTO"
                        }, 
                        {
                            "capability": "Approval Process", 
                            "citations": [
                                "jansen2013defining", 
                                "vanAngeren2016Analyzing", 
                                "mcdonnell2013empirical"
                            ], 
                            "criteria": [
                                "There is an app approval team that approves extensions.", 
                                "If rejected, the team discusses with extenders how the extension can be improved."
                            ], 
                            "description": "The organization must form an application approval team to review applications and extensions.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.3.4", 
                            "practiceTitle": "Establish app approval team", 
                            "responsible": "Quality and Product Managers and CTO"
                        }, 
                        {
                            "capability": "Approval Process", 
                            "citations": [
                                "jansen2013defining", 
                                "vanAngeren2016Analyzing", 
                                "mcdonnell2013empirical"
                            ], 
                            "criteria": [
                                "The organization automates the extension approval process, to reduce human error and achieve scale."
                            ], 
                            "description": "The organization must orchestrate and integrate tools, people and processes through work flow and make automated processes for app submission and testing.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.3.5", 
                            "practiceTitle": "Process support and automation", 
                            "responsible": "Quality and Product Managers and CTO"
                        }, 
                        {
                            "capability": "Approval Process", 
                            "citations": [
                                "jansen2013defining", 
                                "vanAngeren2016Analyzing", 
                                "mcdonnell2013empirical"
                            ], 
                            "criteria": [
                                "The organization values the feedback from end-users and practice self-regulation on application development."
                            ], 
                            "description": "The organization must allow end-users to rank and comment on the applications they provide and adjust the product based on the feedback and all the appraisal from end-users.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.3.6", 
                            "practiceTitle": "Self-regulation through app appraisal by end-users", 
                            "responsible": "Quality and Product Managers and CTO"
                        }, 
                        {
                            "capability": "Approval Process", 
                            "citations": [
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization attracts third parties to support extension approval."
                            ], 
                            "description": "The organization involves third parties, such as National health services, to approve apps and extensions, by recognizing these types of parties as valuable members of the ecosystem.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.3.7", 
                            "practiceTitle": "App approval process with external partners", 
                            "responsible": "Quality and Product Managers and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "App Curation", 
                    "practices": [
                        {
                            "capability": "App Curation", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization evaluates new extensions pragmatically."
                            ], 
                            "description": "Extensions are opportunistically approved or rejected. There exists no formal approval policy yet.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.4.3", 
                            "practiceTitle": "Opportunistic", 
                            "responsible": "Quality and Product Managers and CTO"
                        }, 
                        {
                            "capability": "App Curation", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization sets regulations to protect and prevent particular detrimental behaviors of partners."
                            ], 
                            "description": "The organization must establish formal rules, which are most often found in end user license agreements (EULAs) that prohibit particular behaviors such as reverse engineering and copyright infringement. Also, the organization must also include benchmarks in a particular manner.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.4.4", 
                            "practiceTitle": "Set formal rules", 
                            "responsible": "Quality and Product Managers and CTO"
                        }, 
                        {
                            "capability": "App Curation", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "There exists a formal appeals policy that partners can use to recall decisions from the orchestrator."
                            ], 
                            "description": "Extenders can appeal extension rejections. Appeals are studied closely to find problems with the appeal and a discussion is started with the extension developer about how the extension can be made acceptable.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.4.6", 
                            "practiceTitle": "Appeals policy", 
                            "responsible": "Quality and Product Managers and CTO"
                        }, 
                        {
                            "capability": "App Curation", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization monitors community ratings of apps.", 
                                "The organization takes appropriate action when too many complaints are filed."
                            ], 
                            "description": "The community curates apps and provides feedback on them. When the community aggressively complains about the poor quality of an extension, the platform supplier takes action.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.4.7", 
                            "practiceTitle": "Community curation support", 
                            "responsible": "Quality and Community Managers and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "App Marketing", 
                    "practices": [
                        {
                            "capability": "App Marketing", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization allows extensions to be marketed in the extension market."
                            ], 
                            "description": "The organization must allow applications to market their apps in top 10 lists and `recommended' apps categories.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.5.5", 
                            "practiceTitle": "Marketing of extensions in app store", 
                            "responsible": "Product Manager and CTO"
                        }, 
                        {
                            "capability": "App Marketing", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization promotes apps outside of the scope of the platform."
                            ], 
                            "description": "Extensions and apps are advertised through other channels than through the app store, such as tv commercials and internet advertising.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.5.6", 
                            "practiceTitle": "Marketing of extensions outside of app store", 
                            "responsible": "Product and Partner Managers"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Community Engagement", 
                    "practices": [
                        {
                            "capability": "Community Engagement", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "ceccagnoli2011co", 
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "The organization creates a support community through a developer forum."
                            ], 
                            "description": "The organization creates a forum for developers to post questions and share comments with fellow developers and application engineers. Such a forum can be independent, or on a web site such as StackOverflow or the Chinese Developer Network (CDN). Moreover, the organization must provide developers with a variety of development topics, from getting started to working with the latest beta software.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.6.3", 
                            "practiceTitle": "Create developer forum", 
                            "responsible": "Community manager and CTO"
                        }, 
                        {
                            "capability": "Community Engagement", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "ceccagnoli2011co", 
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "The organization encourages developers to share and learn from their peers.", 
                                "The organization identifies possible contributions among developers.", 
                                "The organization regularly organizes events in new domains, that combine learning opportunities with development."
                            ], 
                            "description": "The organization must identify the need from developers and organize conferences, meetups, and hackathons for developers.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.6.5", 
                            "practiceTitle": "Organize development conferences and hackathons", 
                            "responsible": "Community and Partner Managers and CTO"
                        }, 
                        {
                            "capability": "Community Engagement", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "Developers are invited to showcase their solutions through different channels."
                            ], 
                            "description": "The organization regularly showcases developers and their solutions through different channels. Typically, developers are invited to come present their solutions at conferences and hackathons.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.6.6", 
                            "practiceTitle": "Showcase developers and solutions", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Community Engagement", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization demonstrates and offers software libraries from partner developers to other developers."
                            ], 
                            "description": "The organization must create showcase inventories for developers, including benchmarks and specific SDKs, in order to enrich applications with advanced functionalities, advertisements, push notifications and more. The showcase libraries could include SDKs to interface to a particular programming language or to include sophisticated hardware.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.6.7", 
                            "practiceTitle": "Showcase libraries and SDKs from developers", 
                            "responsible": "Community and Partner Managers and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Business Model Innovation", 
                    "practices": [
                        {
                            "capability": "Business Model Innovation", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization creates incentive schemes, as to mobilize partners to do sales for the platform owner as well."
                            ], 
                            "description": "The organization can resell apps of others. Also, third parties can resell services and apps of others. The organization sends a newsletter to partners, promoting apps implemented at competitors.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.7.2", 
                            "practiceTitle": "Implement a Reseller Model", 
                            "responsible": "Partner Manager and CTO"
                        }, 
                        {
                            "capability": "Business Model Innovation", 
                            "citations": [
                                "jansen2013defining"
                            ], 
                            "criteria": [
                                "The organization implements an extension market."
                            ], 
                            "description": "The organization offers a curated market that allows extenders to monetize their applications and software.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.7.4", 
                            "practiceTitle": "app store model", 
                            "responsible": "Product Manager and CTO"
                        }, 
                        {
                            "capability": "Business Model Innovation", 
                            "citations": [
                                "jansen2013defining"
                            ], 
                            "criteria": [
                                "The organization provides novel business models and in-app purchasing."
                            ], 
                            "description": "The organization enables provision of content and special subscriptions that end-users can buy in applications. The purchasing process is completed directly from within the app and is seamless to the user in most cases.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.7.5", 
                            "practiceTitle": "In-app purchases", 
                            "responsible": "Product Manager and CTO"
                        }, 
                        {
                            "capability": "Business Model Innovation", 
                            "citations": [
                                "jansen2013defining", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "Extenders are able to create subscriptions related to their extension."
                            ], 
                            "description": "The organization offers extenders to create subscriptions. End-users can subscribe to the extra services accordingly.", 
                            "focusArea": "Open Markets", 
                            "practiceCode": "3.7.7", 
                            "practiceTitle": "Subscription", 
                            "responsible": "Product Manager and CTO"
                        }
                    ]
                }
            ], 
            "focusAreaTitle": "Open Markets"
        }, 
        {
            "capabilities": [
                {
                    "capabilityTitle": "Licensing", 
                    "practices": [
                        {
                            "capability": "Licensing", 
                            "citations": [
                                "alspaugh2009analyzing", 
                                "mols2017open"
                            ], 
                            "criteria": [
                                "The organization legally protects its own intellectual property."
                            ], 
                            "description": "The organization must own the intellectual property of products before authorizing to manufacture them. The licensed product may be supplied under its original name, or a different one.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.1.1", 
                            "practiceTitle": "Local products licensed", 
                            "responsible": "Product and Release Managers"
                        }, 
                        {
                            "capability": "Licensing", 
                            "citations": [
                                "alspaugh2009analyzing", 
                                "ceccagnoli2011co", 
                                "mols2017open"
                            ], 
                            "criteria": [
                                "The organization agrees with partners for higher transparency over intellectual property and collaboration."
                            ], 
                            "description": "The organization provides partners with access to licenses for the product manufacturing and publishing. Also, the organization must share the intellectual property of some products.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.1.6", 
                            "practiceTitle": "Sharing licenses with partners", 
                            "responsible": "Product and Partner Managers"
                        }, 
                        {
                            "capability": "Licensing", 
                            "citations": [
                                "alspaugh2009analyzing", 
                                "PRinciples2018"
                            ], 
                            "criteria": [
                                "The organization owns several license and needs automated checking to keep license valid.", 
                                "All submitted extensions are checked for license violations, based on the extensions currently available in the organization's market."
                            ], 
                            "description": "The organization checks license violations. In addition, the organization must prioritize the intellectual property share and violation in order to avoid legal problems.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.1.7", 
                            "practiceTitle": "Automated checking of license violations", 
                            "responsible": "Product and Release Managers"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Digital Asset Management", 
                    "practices": [
                        {
                            "capability": "Digital Asset Management", 
                            "citations": [
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization follows principles of reusability.", 
                                "The organization uses the part of the written programs in the construction of other programs."
                            ], 
                            "description": "The organization has a policy for the usage of code, existing software, or software knowledge, in order to save time and resources and reduce redundancy by taking advantage of assets that have already been created in some form within the software product development process.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.2.1", 
                            "practiceTitle": "Reuse policy for internal products", 
                            "responsible": "CTO"
                        }, 
                        {
                            "capability": "Digital Asset Management", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software", 
                                "henry1995large", 
                                "mols2017open", 
                                "munir2018open"
                            ], 
                            "criteria": [
                                "The organization has a reuse policy that states which kinds of artifacts can and cannot be reused within the platform."
                            ], 
                            "description": "There is a reuse policy within the organization about which products from closed and open source can and cannot be reused. The policy is shared with all developers, so it is always clear what components are part of the framework and which intellectual property is owned by third parties.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.2.2", 
                            "practiceTitle": "Reuse policy for external products", 
                            "responsible": "CTO and Partner Manager"
                        }, 
                        {
                            "capability": "Digital Asset Management", 
                            "citations": [
                                "henry1995large", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization enables extenders to reuse artifacts for the platform."
                            ], 
                            "description": "The organization establishes a reuse policy for all artifacts that can be used by extenders and partners. Some characteristics that make software more easily reusable are modularity, loose coupling, high cohesion, information hiding and separation of concerns.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.2.3", 
                            "practiceTitle": "Reuse policy for internal products with partners", 
                            "responsible": "CTO and Partner Manager"
                        }, 
                        {
                            "capability": "Digital Asset Management", 
                            "citations": [
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "There exists an extensive reuse policy that is shared with partners and extenders."
                            ], 
                            "description": "The reuse policy that is shared within the company is also shared with partners. In this way, partners are aware of which components to use in their extensions without violating intellectual property deals within the ecosystem.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.2.4", 
                            "practiceTitle": "Reuse policy for external products with partners", 
                            "responsible": "CTO and Partner Manager"
                        }, 
                        {
                            "capability": "Digital Asset Management", 
                            "citations": [
                                "bosch2009software", 
                                "munir2018open", 
                                "PRinciples2018", 
                                "linaaker2018motivating"
                            ], 
                            "criteria": [
                                "The organization provides consistent contribution guidelines to other relevant software ecosystems."
                            ], 
                            "description": "The organization analyzes contributions to other ecosystems and coordinates these contributions. It explicitly decides which platforms can be contributed to and which platforms are off limits for reasons of competition.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.2.7", 
                            "practiceTitle": "Contributions to other ecosystems coordinated", 
                            "responsible": "CTO and Partner Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Patent Management", 
                    "practices": [
                        {
                            "capability": "Patent Management", 
                            "citations": [
                                "alspaugh2009analyzing"
                            ], 
                            "criteria": [
                                "The organization licenses third party innovations and uses them in the platform."
                            ], 
                            "description": "The organization must draft license agreements with third parties for commercializing patent rights, which could be the source of substantial income for the organization. Moreover, the organization allows partners to be aware of the license agreement with the third party.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.3.4", 
                            "practiceTitle": "Third party patents licensed", 
                            "responsible": "Community and Product Managers and CTO"
                        }, 
                        {
                            "capability": "Patent Management", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "Patents are created for technologies within the platform."
                            ], 
                            "description": "The organization must support patent related processes and creates new intellectual property for the platform. The patents are used to protect the platform and as an indication to outsiders that the platform is continuously innovated on.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.3.5", 
                            "practiceTitle": "Patents created for the platform", 
                            "responsible": "CTO"
                        }, 
                        {
                            "capability": "Patent Management", 
                            "citations": [
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization shares intellectual property with partners.", 
                                "The organization distributes innovations that it does not use to its partners."
                            ], 
                            "description": "Partners get access to source code, patents, etc. These are provided to partners to enable them to innovate beyond the scope of the platform.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.3.6", 
                            "practiceTitle": "IP sharing with partners", 
                            "responsible": "CTO"
                        }, 
                        {
                            "capability": "Patent Management", 
                            "citations": [
                                "alspaugh2009analyzing", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization identifies patent infringement and coordinates violations when they occur."
                            ], 
                            "description": "The organization must prohibit the act of patent infringement with respect to a patented invention or product. Therefore, the organization must be able to identify possible violations for patent use according to local jurisdiction.", 
                            "focusArea": "Intellectual Property", 
                            "practiceCode": "4.3.7", 
                            "practiceTitle": "Patent violations identified", 
                            "responsible": "Quality Manager and CTO"
                        }
                    ]
                }
            ], 
            "focusAreaTitle": "Intellectual Property"
        }, 
        {
            "capabilities": [
                {
                    "capabilityTitle": "Platform Hardening", 
                    "practices": [
                        {
                            "capability": "Platform Hardening", 
                            "citations": [
                                "van2011power", 
                                "manikas2012software", 
                                "munir2018open"
                            ], 
                            "criteria": [
                                "The organization researches tickets and errors; examining of developer mistakes."
                            ], 
                            "description": "The organization must evaluate the architecture and starts identifying weaknesses in its platform architecture. As extenders typically have less experience developing with the platform, they need to be instructed and provided a foolproof architecture.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.1.2", 
                            "practiceTitle": "First weaknesses identified in architecture", 
                            "responsible": "Chief Architect and CTO"
                        }, 
                        {
                            "capability": "Platform Hardening", 
                            "citations": [
                                "payer2010control"
                            ], 
                            "criteria": [
                                "Guard mechanisms are implemented, such as throttles and security monitors."
                            ], 
                            "description": "The organization implements guard mechanisms, such as throttles, to the platform. Furthermore, notifications mechanisms are used to alert the platform developer of any misuse or security breaches.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.1.3", 
                            "practiceTitle": "Guards built in", 
                            "responsible": "Chief Architect and CTO"
                        }, 
                        {
                            "capability": "Platform Hardening", 
                            "citations": [
                                "daveau2009industrial"
                            ], 
                            "criteria": [
                                "The organization has a process in place for regular penetration testing, security evaluations, and architecture improvements."
                            ], 
                            "description": "The organization must harden the platforms that are visible to the public in order to minimize the risk of successful attacks against it. Moreover, the organization must continue this hardening process to improve the structure of the platform and the systems.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.1.4", 
                            "practiceTitle": "Structural hardening process", 
                            "responsible": "Chief Architect and CTO"
                        }, 
                        {
                            "capability": "Platform Hardening", 
                            "citations": [
                                "payer2010control"
                            ], 
                            "criteria": [
                                "The organization puts the highest priority on creating an extendable, durable, transparent, robust architecture."
                            ], 
                            "description": "The organization must evaluate and improve the robustness and security of the platform architecture.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.1.5", 
                            "practiceTitle": "Architecture becomes first class citizen", 
                            "responsible": "Chief Architect and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Platform Extensibility", 
                    "practices": [
                        {
                            "capability": "Platform Extensibility", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic", 
                                "kristjansson2009survey"
                            ], 
                            "criteria": [
                                "The organization enables platform extensions through an SDK or API."
                            ], 
                            "description": "The organization must allow developers to use a software development kit (SDK) or application program interfaces (APIs) for extensions to communicate with the platform.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.2.1", 
                            "practiceTitle": "SDK or API", 
                            "responsible": "Chief Architect and CTO"
                        }, 
                        {
                            "capability": "Platform Extensibility", 
                            "citations": [
                                "backes2014android"
                            ], 
                            "criteria": [
                                "The organization creates different entry points into the features of the platform, dependent on the extension scenarios it imagines."
                            ], 
                            "description": "The organization introduces a multi-layered extensible security framework that enables extension of different functional domains of the platform.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.2.2", 
                            "practiceTitle": "Multi-layered extension framework", 
                            "responsible": "Chief Architect and CTO"
                        }, 
                        {
                            "capability": "Platform Extensibility", 
                            "citations": [
                                "mcdonnell2013empirical", 
                                "roman2003dynamic"
                            ], 
                            "criteria": [
                                "The organization maximizes developers productivity by providing IDE support, such as providing an IDE plug-in dedicated to the platform."
                            ], 
                            "description": "The organization reduces setup time to increase developers productivity and lower barriers to entry.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.2.4", 
                            "practiceTitle": "IDE Support", 
                            "responsible": "Chief Architect and CTO and Product Manager"
                        }, 
                        {
                            "capability": "Platform Extensibility", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "van2014exploring", 
                                "ceccagnoli2011co", 
                                "vanAngeren2016Analyzing"
                            ], 
                            "criteria": [
                                "Extenders are allowed to build their own sub-ecosystems within the ecosystem."
                            ], 
                            "description": "Extenders are allowed to build their own sub-ecosystems within the ecosystem. Examples include Steam, where game developers for the Steam platform can ask fourth parties to build extensions and content for their games. The ecosystem is in these cases further stretched to partners of partners, who can receive another share of the revenue.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.2.7", 
                            "practiceTitle": "Fourth party extensions", 
                            "responsible": "Chief Architect and CTO and Product Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Software Operation Knowledge", 
                    "practices": [
                        {
                            "capability": "Software Operation Knowledge", 
                            "citations": [
                                "kristjansson2009survey"
                            ], 
                            "criteria": [
                                "The organization gathers Software Operation Knowledge about how the platform is used by end users.", 
                                "The organization identifies the most common uses of the platform and simplifies the knowledge for extenders."
                            ], 
                            "description": "The organization identifies the most frequently-used software using user tracking, error messages, downloads, calls, and reported bugs. The organization must then publish prioritized lists and act upon this.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.3.2", 
                            "practiceTitle": "SOK gathering about platform use", 
                            "responsible": "Product and Quality Managers"
                        }, 
                        {
                            "capability": "Software Operation Knowledge", 
                            "citations": [
                                "kristjansson2009survey"
                            ], 
                            "criteria": [
                                "The organization gains knowledge about the performance, quality and usage of software in the field at end-users, as well as the users' opinions on the software."
                            ], 
                            "description": "The organization gathers operation knowledge about extensions as well. The knowledge is communicated back to the extenders.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.3.4", 
                            "practiceTitle": "SOK gathered about App performance", 
                            "responsible": "Product and Quality Managers"
                        }, 
                        {
                            "capability": "Software Operation Knowledge", 
                            "citations": [
                                "jansen2009sense"
                            ], 
                            "criteria": [
                                "The organization gathers software operation knowledge and crashes and shares the crash information and potential bugs with extension developers."
                            ], 
                            "description": "The organization collects crash information about extensions and shares these with the extension developer.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.3.5", 
                            "practiceTitle": "Sharing bugs and crashes", 
                            "responsible": "Product and Quality Managers and CTO"
                        }, 
                        {
                            "capability": "Software Operation Knowledge", 
                            "citations": [
                                "jansen2009sense", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization provides extension usage reports to extension developers."
                            ], 
                            "description": "The organization collects software operation knowledge and reports back to extenders on this knowledge.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.3.6", 
                            "practiceTitle": "Sharing usage", 
                            "responsible": "Product and Quality Managers and CTO"
                        }, 
                        {
                            "capability": "Software Operation Knowledge", 
                            "citations": [
                                "jansen2009sense"
                            ], 
                            "criteria": [
                                "The organization collects customer configuration knowledge.", 
                                "The organization manages which partner gets access to each customer configuration."
                            ], 
                            "description": "The organization shares customer configuration knowledge with partners. In this way, organizations can service customers of large platforms. SAP, for instance, can provide configuration information to a new service provider within several hours.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.3.7", 
                            "practiceTitle": "Sharing customer configurations", 
                            "responsible": "Product and Partner Managers and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Platform Documentation", 
                    "practices": [
                        {
                            "capability": "Platform Documentation", 
                            "citations": [
                                "pierre2001globule"
                            ], 
                            "criteria": [
                                "The organization provides documentation that helps developers start first development."
                            ], 
                            "description": "The organization must present the preliminary design of the platform documentation. Also the organization replicates and share the document at a wide scale.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.4.1", 
                            "practiceTitle": "Documentation with getting started", 
                            "responsible": "Product Manager and CTO"
                        }, 
                        {
                            "capability": "Platform Documentation", 
                            "citations": [
                                "pierre2001globule"
                            ], 
                            "criteria": [
                                "The organization shares examples and uses code samples in the documentation."
                            ], 
                            "description": "The organization makes examples available in the documentation. Examples should illustrate common patterns using sample scenarios. Moreover, each sample scenario is inspired by a realistic extension. This document briefly describes each example and provides a link to the source code.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.4.2", 
                            "practiceTitle": "Documentation with examples", 
                            "responsible": "Product Manager and CTO"
                        }, 
                        {
                            "capability": "Platform Documentation", 
                            "citations": [
                                "pierre2001globule"
                            ], 
                            "criteria": [
                                "The organization uses a system that automatically generates documentation from particular tags in the code."
                            ], 
                            "description": "The document and code are developed in parallel. Hereby, the documentation can be generated from the code. In this way documentation is easier to maintain, as code and manuals evolve in lockstep.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.4.3", 
                            "practiceTitle": "Documentation generated from code", 
                            "responsible": "Product Manager and CTO"
                        }, 
                        {
                            "capability": "Platform Documentation", 
                            "citations": [
                                "pierre2001globule"
                            ], 
                            "criteria": [
                                "The documentation is offered in an interactive manner, where it adjusts when the extender selects a particular technology."
                            ], 
                            "description": "The documentation must become interactive, in that the code samples can change language when someone indicates that they are using a particular platform.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.4.4", 
                            "practiceTitle": "Interactive documentation", 
                            "responsible": "Product Manager and CTO"
                        }, 
                        {
                            "capability": "Platform Documentation", 
                            "citations": [
                                "pierre2001globule"
                            ], 
                            "criteria": [
                                "Documentation is shared and ordered based on popularity.", 
                                "Documentation is ordered based on software operation knowledge."
                            ], 
                            "description": "The organization must facilitate to prioritize the documentation based on whether the content included in the document is needed the most. Also, the organization must sort out the knowledge and categorize them according to the prioritization.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.4.5", 
                            "practiceTitle": "Prioritization based on knowledge needs", 
                            "responsible": "Product Manager"
                        }, 
                        {
                            "capability": "Platform Documentation", 
                            "citations": [
                                "pierre2001globule"
                            ], 
                            "criteria": [
                                "The organization gathers feedback on the quality of documentation."
                            ], 
                            "description": "The organization gathers feedback on the quality of documentation.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.4.6", 
                            "practiceTitle": "Feedback gathered", 
                            "responsible": "Quality and Community Manager and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Security", 
                    "practices": [
                        {
                            "capability": "Security", 
                            "citations": [
                                "blobel2004authorisation", 
                                "payer2010control", 
                                "backes2014android"
                            ], 
                            "criteria": [
                                "The organization provides security instructions and documentation for app developers.", 
                                "The organization regularly inform partners of security issues, tips and tricks."
                            ], 
                            "description": "The organization must provide all parties in the ecosystem with instructions on how to enforce platform and extension security, offer specialized security scans, and provide developers with a security newsletter. The organization involves all parties in security activity and makes it a collaboration effort.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.5.2", 
                            "practiceTitle": "App Security Scans", 
                            "responsible": "Quality manager and Chief Architect"
                        }, 
                        {
                            "capability": "Security", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software", 
                                "blobel2004authorisation"
                            ], 
                            "criteria": [
                                "The organization actively instructs app developers and operators for security.", 
                                "Documentation is provided on how to enforce security."
                            ], 
                            "description": "The organization must create security procedures to all parties in the ecosystem, including for partners who deploy systems.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.5.3", 
                            "practiceTitle": "Create Security Procedures", 
                            "responsible": "Quality manager and Chief Architect"
                        }, 
                        {
                            "capability": "Security", 
                            "citations": [
                                "blobel2004authorisation", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization has a distributed, inter-operable information systems for partners to share security challenges."
                            ], 
                            "description": "The organization must share security policies as well as current threats with partners and manage incidents on a secure platform. Moreover, the organization must allow partners and participants to share information in real time as the simulation developed, identify emerging cyber-attacks and weaknesses, and respond accordingly.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.5.5", 
                            "practiceTitle": "Security policies shared with partners", 
                            "responsible": "Partner and Community Managers"
                        }, 
                        {
                            "capability": "Security", 
                            "citations": [
                                "vanAngeren2016Analyzing", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization certifies third party components on security."
                            ], 
                            "description": "The organization provides security certification of extensions. By offering security certification, extenders can learn how to make their extensions safer for the platform.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.5.6", 
                            "practiceTitle": "Security certification of partner components", 
                            "responsible": "Chief Architect and CTO and Partner Manager"
                        }, 
                        {
                            "capability": "Security", 
                            "citations": [
                                "payer2010control", 
                                "backes2014android"
                            ], 
                            "criteria": [
                                "The organization forwards the alert directly into the ecosystem if the security issue comes from external entity.", 
                                "Security alerts affecting the platform are announced to all platform developers."
                            ], 
                            "description": "The organization has a mechanism that responds to immediate detection of compromises and alerts others inside the ecosystem of the situation. It shares discoveries in an information exchange format that can be authenticated.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.5.7", 
                            "practiceTitle": "Security alerts shared throughout ecosystem", 
                            "responsible": "Chief Architect and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Platform Evolution", 
                    "practices": [
                        {
                            "capability": "Platform Evolution", 
                            "citations": [
                                "jansen2013software", 
                                "manikas2016revisiting", 
                                "stol2015inner"
                            ], 
                            "criteria": [
                                "The organization establishes clear criteria to define each process of evolution or to understand each phase of evolution progress.", 
                                "The organization constitutes evolution policies for platform evolution evaluation and managerial governance."
                            ], 
                            "description": "The organization has an evolution policy for the platform. In order to better identify evolution process and impact, the organization should have clear awareness and understanding of each phase of the evolution process of the platform. Moreover, the organization must draw well-established evolution policies to help manage and govern the platform for further development and improvement. By doing so, extension developers are not constantly bombarded with new features, while innovative features still make it into the platform. An example of such a policy is maintaining backwards compatibility at all times.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.6.4", 
                            "practiceTitle": "Establish evolution policy", 
                            "responsible": "Chief Architect and CTO and Release Manager"
                        }, 
                        {
                            "capability": "Platform Evolution", 
                            "citations": [
                                "jansen2013defining"
                            ], 
                            "criteria": [
                                "The organization monitors the usage and operation of different versions of the platform."
                            ], 
                            "description": "The organization sets up a mechanism to provide extenders with information about the evolution of the platform.", 
                            "focusArea": "Open Platforms", 
                            "practiceCode": "5.6.7", 
                            "practiceTitle": "Direct feedback to extenders about platform versions", 
                            "responsible": "Chief Architect and CTO and Release Manager"
                        }
                    ]
                }
            ], 
            "focusAreaTitle": "Open Platforms"
        }, 
        {
            "capabilities": [
                {
                    "capabilityTitle": "Competing Ecosystem Analysis", 
                    "practices": [
                        {
                            "capability": "Competing Ecosystem Analysis", 
                            "citations": [
                                "CusumanoStayingPower"
                            ], 
                            "criteria": [
                                "The organization performs informal competitive analysis."
                            ], 
                            "description": "The organization must look at the industry as a whole, compare competitors and perform individual evaluations. Furthermore, the organization examines competing platforms and copies valuable features to make sure no other platform becomes unique in its features", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.1.1", 
                            "practiceTitle": "Informal competition analysis", 
                            "responsible": "Partner and Community Managers"
                        }, 
                        {
                            "capability": "Competing Ecosystem Analysis", 
                            "citations": [
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization creates a list of reference competitors and watches them closely.", 
                                "The organization follows reference competitors example and copies good ideas."
                            ], 
                            "description": "The organization must figure out the strengths and market position of reference competitors. In the meanwhile, the organization must monitor, follow and surpass reference competitors.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.1.3", 
                            "practiceTitle": "Reference Competitors Developed", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Competing Ecosystem Analysis", 
                            "citations": [
                                "jansen2013software", 
                                "jansen2012shades", 
                                "manikas2012software", 
                                "o2007emergence"
                            ], 
                            "criteria": [
                                "The organization has an explicit policy about contributing to other ecosystems."
                            ], 
                            "description": "The organization must decide the policy whether or not to open up the governance. The strategic level of policy is to deal with competition and other ecosystems. Moreover, the organization must decide to contribute or even integrate into other ecosystems. Furthermore, the organization must create a knowledge management strategy to enable and empower partners in software ecosystem.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.1.5", 
                            "practiceTitle": "Policy for contributing to other ecosystems", 
                            "responsible": "Community and Partner Managers and CTO"
                        }, 
                        {
                            "capability": "Competing Ecosystem Analysis", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization is looking for relevant domains where its platform can be applied.", 
                                "The organization collaborates with partners to develop solutions within new domains."
                            ], 
                            "description": "The organization must constantly scout organizations to find high potential partners that can provide benefit to the platform. Furthermore, the organization must uncover opportunities in application domains of the platform, to see whether new opportunities can be found for partners. In this way sub-domains for the ecosystem can be found where new partners can connect to the platform and add value to it.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.1.6", 
                            "practiceTitle": "Domain engineering and niche discovery", 
                            "responsible": "CTO and Product Manager"
                        }, 
                        {
                            "capability": "Competing Ecosystem Analysis", 
                            "citations": [
                                "jansen2013software", 
                                "ceccagnoli2011co", 
                                "munir2018open"
                            ], 
                            "criteria": [
                                "The organization guides partners for direct contribution for specific purposes."
                            ], 
                            "description": "The organization must provide tips and tricks for partners on how to contribute to related ecosystems. The organization can stimulate partners to contribute, for instance, to open source to other ecosystems. This is different from 6.1.5, as that concerns only the internal organization and not the partners.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.1.7", 
                            "practiceTitle": "Partners guided in contributions to other ecosystems", 
                            "responsible": "CTO and Partner Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Market and Customer Analysis", 
                    "practices": [
                        {
                            "capability": "Market and Customer Analysis", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization provides in-depth analysis of market trends, macro-economic indicators and governing factors along with market attractiveness."
                            ], 
                            "description": "The organization must evaluate the market constantly to see which domains are getting less or more popular, such as health became for Apple's iPhone recently.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.2.1", 
                            "practiceTitle": "Market analysis for platform", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Market and Customer Analysis", 
                            "citations": [
                                "ceccagnoli2011co", 
                                "vanAngeren2016Analyzing", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization actively provides market information and informs partners about opportunities.", 
                                "The organization collaboratively performs business development with partners."
                            ], 
                            "description": "The organization must share with partners relevant information about the market and convince partners of the health of ecosystem. Moreover, the organization must elaborate on the number of customers in their ecosystem and perform lead generation with partners.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.2.3", 
                            "practiceTitle": "Share Market Data with Partners", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Market and Customer Analysis", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "Customer feedback is collected by the organization."
                            ], 
                            "description": "Customer feedback is collected by the organization about the platform and its surrounding extensions.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.2.5", 
                            "practiceTitle": "Customer surveys", 
                            "responsible": "Community Manager"
                        }, 
                        {
                            "capability": "Market and Customer Analysis", 
                            "citations": [
                                "van2011power", 
                                "pierre2001globule", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization automatically obtains software operation knowledge."
                            ], 
                            "description": "The organization uses software operation knowledge to establish the health of the ecosystem.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.2.6", 
                            "practiceTitle": "Automated data collection", 
                            "responsible": "Quality, Community and Partner Managers"
                        }, 
                        {
                            "capability": "Market and Customer Analysis", 
                            "citations": [
                                "bosch2010integration", 
                                "henry1995large"
                            ], 
                            "criteria": [
                                "The organization uses customer data to inform extenders of potential new customers."
                            ], 
                            "description": "The organization must enables diverse partners to develop strategy through the sharing of data. The organization establishes information partnerships.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.2.7", 
                            "practiceTitle": "Customer data shared", 
                            "responsible": "Quality, Community and Partner Managers"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Partner Health Assessment", 
                    "practices": [
                        {
                            "capability": "Partner Health Assessment", 
                            "citations": [
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization analyzes the performance data from partners."
                            ], 
                            "description": "The organization must do structural analysis of how partners are performing economically, what are the motives, and business cases. This is done to to see how much value they are adding to the ecosystem.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.3.2", 
                            "practiceTitle": "Ask partners for performance data", 
                            "responsible": "Partner Manager"
                        }, 
                        {
                            "capability": "Partner Health Assessment", 
                            "citations": [
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization creates partner indexes.", 
                                "The organization identifies strong partners, giving them access and status, and weak partners, demoting unsatisfactory ones."
                            ], 
                            "description": "The organization must identify and promote strategic partners, assigning them to core domain specific groups. Furthermore, the organization must have partners provide input for the platform, using them for release validation and do co-development with partners. If necessary, the organization must potentially demote unsuccessful partners.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.3.3", 
                            "practiceTitle": "Strategic Partner Analysis", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Partner Health Assessment", 
                            "citations": [
                                "ceccagnoli2011co", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "The organization performs partner surveys to establish the health of the ecosystem."
                            ], 
                            "description": "The organization performs partner surveys. It translates questions into actionable outcomes for the business by collecting surveys from partners to get business insights. Also, the organization must use survey as a tool for building partner engagement and encouraging partners to be part of the process. Partners remain in the ecosystem if they know their opinions are valued as an essential aspect to the process.", 
                            "focusArea": "Ecosystem Health", 
                            "practiceCode": "6.3.6", 
                            "practiceTitle": "Partner surveys", 
                            "responsible": "Community and Partner Managers"
                        }
                    ]
                }
            ], 
            "focusAreaTitle": "Ecosystem Health"
        }, 
        {
            "capabilities": [
                {
                    "capabilityTitle": "Standards", 
                    "practices": [
                        {
                            "capability": "Standards", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization implements and promotes standards developers expect."
                            ], 
                            "description": "The organization adopts domain specific standards and enables developers to integrate through these standards, such as XML, REST, JSON, etc. The organization must minimize developer's astonishment during development, and standards can be of use here.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.1.2", 
                            "practiceTitle": "Standard adoption", 
                            "responsible": "Chief Architect and CTO"
                        }, 
                        {
                            "capability": "Standards", 
                            "citations": [
                                "jansen2012shades", 
                                "manikas2012software"
                            ], 
                            "criteria": [
                                "The organization has an open innovation strategy.", 
                                "The organization participates strategically in standards bodies."
                            ], 
                            "description": "The organization actively and strategically takes part in standards bodies, and supports and funds them in the creation of modern new standards. The organization asserts its innovativeness and intellectual capital by contributing to open standards and consortia.\nOpen Innovation", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.1.4", 
                            "practiceTitle": "Participation in standards bodies", 
                            "responsible": "Chief Architect and CTO"
                        }, 
                        {
                            "capability": "Standards", 
                            "citations": [
                                "jansen2012shades", 
                                "CusumanoStayingPower"
                            ], 
                            "criteria": [
                                "The organization creates new standards."
                            ], 
                            "description": "The organization must create new standards to gain a strategic advantage over competitors.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.1.7", 
                            "practiceTitle": "Creation of new standards", 
                            "responsible": "Chief Architect and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Partnering with Academia", 
                    "practices": [
                        {
                            "capability": "Partnering with Academia", 
                            "citations": [
                                "jansen2012shades", 
                                "mandviwalla2015achieving"
                            ], 
                            "criteria": [
                                "The organization collaborates with universities.", 
                                "The organization attracts research funding."
                            ], 
                            "description": "The organization must establish contacts with local academic institutions and start university collaboration and acquire research funding.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.2.3", 
                            "practiceTitle": "Academic Contacts", 
                            "responsible": "Chief Architect and CTO  and Community Manager"
                        }, 
                        {
                            "capability": "Partnering with Academia", 
                            "citations": [
                                "jansen2012shades", 
                                "mandviwalla2015achieving", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization takes part in academic and industrial innovation collaborations."
                            ], 
                            "description": "The organization partakes in advances research projects and consortia. This enables the organization to stay innovative.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.2.5", 
                            "practiceTitle": "Collaboration in research projects", 
                            "responsible": "Chief Architect and CTO  and Community Manager"
                        }, 
                        {
                            "capability": "Partnering with Academia", 
                            "citations": [
                                "jansen2012shades", 
                                "mandviwalla2015achieving", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization has a dedicated RnD facility.", 
                                "The organization attracts third parties to work in the RnD facility."
                            ], 
                            "description": "The organization creates an innovation center where partners, the organization, and startups can collaborate. The organization invests in RandD to create new and innovative products and add features to old products and services.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.2.7", 
                            "practiceTitle": "Shared research and development center", 
                            "responsible": "Chief Architect and CTO  and Community Manager"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Development Inspiration", 
                    "practices": [
                        {
                            "capability": "Development Inspiration", 
                            "citations": [
                                "jansen2012shades"
                            ], 
                            "criteria": [
                                "The organization has the community manager reach out to local users of the platform and tighten relationships with them.", 
                                "The organization organize feedback sessions internally and local hackathons."
                            ], 
                            "description": "The organization gathers ideas about the platform and identify those who are internally developing solutions. Moreover, the organization organizes contests for local staff to build smart solutions and get them to develop against the platform.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.3.2", 
                            "practiceTitle": "Stimulate in-company innovation", 
                            "responsible": "Community Manager"
                        }, 
                        {
                            "capability": "Development Inspiration", 
                            "citations": [
                                "ceccagnoli2011co", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "The organization actively looks for the best developer stories and the most innovative solutions.", 
                                "The organization actively promotes solutions and encourages partners to sell software to partners."
                            ], 
                            "description": "The organization promotes extensions and tools to other extenders, for instance to show the success of other partners. Moreover, the organization provides customer case examples to partners and extenders. In particular tools that speed up development are shared often and early.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.3.3", 
                            "practiceTitle": "Promotion of partner solutions to other developers", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Development Inspiration", 
                            "citations": [
                                "ledford1995reward", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization sets innovation display cases for partners to lure and attract more innovations from and for the ecosystem."
                            ], 
                            "description": "The organization must foster a culture of innovation. Therefore, the organization must show cutting-edge or valuable innovations of partners as examples to partners and cultivate the atmosphere of coming up with new ideas and worthwhile breakthroughs.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.3.4", 
                            "practiceTitle": "Show partner innovations to partners", 
                            "responsible": "Community and Partner Managers"
                        }, 
                        {
                            "capability": "Development Inspiration", 
                            "citations": [
                                "ledford1995reward"
                            ], 
                            "criteria": [
                                "The organization values innovations and formalizes a mechanism to reward innovation."
                            ], 
                            "description": "The organization stimulates new innovations within the ecosystem and rewards new ideas and thoughts to bring about a positive loop of innovation and development. Moreover, the organization evaluates innovations carefully. The innovation reward compensates part of the risk of failure.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.3.6", 
                            "practiceTitle": "Reward new innovations", 
                            "responsible": "Community  Managers and CTO"
                        }
                    ]
                }, 
                {
                    "capabilityTitle": "Open Technology Road Maps", 
                    "practices": [
                        {
                            "capability": "Open Technology Road Maps", 
                            "citations": [
                                "jansen2012shades", 
                                "ceccagnoli2011co"
                            ], 
                            "criteria": [
                                "The organization organizes developers events to get feedback from them on the road maps.", 
                                "The organization adds information to newsletters to show developers what they can expect from the platform."
                            ], 
                            "description": "The organization shares with developers the mission and the vision of the company, including the most important technical innovations over the next years. The organization must explain the technologies developers can expect in order to excite, engage and lure them.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.4.2", 
                            "practiceTitle": "Informal sharing of technology road maps", 
                            "responsible": "Product and Release Managers"
                        }, 
                        {
                            "capability": "Open Technology Road Maps", 
                            "citations": [
                                "garcia1997fundamentals"
                            ], 
                            "criteria": [
                                "The organization organizes and presents road maps in a formal way.", 
                                "The organization has a communication policy regarding the road map."
                            ], 
                            "description": "The organization organizes conferences or meetings to present the road map. Also the organization discusses ideas and road maps with partners and participants in the ecosystem. Moreover, the organization is open to all valuable innovations and improvement suggestions from others. Finally, the organization makes sure the road map items are published when they need to be published and avoids information leaks.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.4.4", 
                            "practiceTitle": "Formal road map presentation", 
                            "responsible": "Product and Release Managers"
                        }, 
                        {
                            "capability": "Open Technology Road Maps", 
                            "citations": [
                                "garcia1997fundamentals", 
                                "ceccagnoli2011co", 
                                "van2017measuring"
                            ], 
                            "criteria": [
                                "The organization creates road maps in collaboration with strategic partners.", 
                                "Partner road maps are taken into account and collaboratively coordinated."
                            ], 
                            "description": "The organization shares road maps with partners and makes their tools and solutions part of the road map. In this way, customers are aware of the partner solution co-evolution.", 
                            "focusArea": "Open Innovation", 
                            "practiceCode": "7.4.7", 
                            "practiceTitle": "Collaborative road maps", 
                            "responsible": "Product and Release Managers"
                        }
                    ]
                }
            ], 
            "focusAreaTitle": "Open Innovation"
        }
    ], 
    "maturityModelTitle": "Software Ecosystem Management Maturity Model"
}

